P-FOLIO: Evaluating and Improving Logical Reasoning with Abundant Human-Written Reasoning Chains

Existing methods on understanding the capabilities of LLMs in logical reasoning rely on binary entailment classification or synthetically derived rationales, which are not sufficient for proper investigation of model's capabilities. We present P-FOLIO, a human-annotated dataset consisting of diverse and complex reasoning chains for a set of realistic logical reasoning stories also written by humans. P-FOLIO is collected with an annotation protocol that facilitates humans to annotate well-structured natural language proofs for first-order logic reasoning problems in a step-by-step manner. The number of reasoning steps in P-FOLIO span from 0 to 20. We further use P-FOLIO to evaluate and improve large-language-model (LLM) reasoning capabilities. We evaluate LLM reasoning capabilities at a fine granularity via single-step inference rule classification, with more diverse inference rules of more diverse and higher levels of complexities than previous works. Given that a single model-generated reasoning chain could take a completely different path than the human-annotated one, we sample multiple reasoning chains from a model and use pass@k metrics for evaluating the quality of model-generated reasoning chains. We show that human-written reasoning chains significantly boost the logical reasoning capabilities of LLMs via many-shot prompting and fine-tuning. Furthermore, fine-tuning Llama3-7B on P-FOLIO improves the model performance by 10% or more on three other out-of-domain logical reasoning datasets. We also conduct detailed analysis to show where most powerful LLMs fall short in reasoning. We will release the dataset and code publicly.

==> Figures/proof_annotation_instructions.txt <==
Proof Annotation Instructions


Write a proof for each conclusion in a story. Write the relevant derivation at each inference step and the rule of inference.


Example:


Premises: 
1. There are six types of wild turkeys: Eastern wild turkey, Osceola wild turkey, Gould’s wild turkey, Merriam’s wild turkey, Rio Grande wild turkey, and Ocellated wild turkey. 
2. Tom is not an Eastern wild turkey. 
3. Tom is not an Osceola wild turkey. 
4. Tom is also not a Gould's wild turkey, or a Merriam's wild turkey, or a Rio Grande wild turkey. 
5. Tom is a wild turkey.


Conclusion: Tom is an Ocellated wild turkey.


Proof:


Step No.
	Premises Used
	Derivation
	Inference Rule
	Derivation
	1
	1, 5
	Tom is one of the six types of wild Turkeys.
	Universal instantiation


	D1
	2
	D1, 2
	Tom is one of the six types of wild turkeys except for Eastern.
	Disjunctive Syllogism
	D2
	3
	D2, 3
	Tom is one of the six types of wild turkeys except for Eastern and Osceola.
	Disjunctive Syllogism
	D3
	4
	D3, 4
	Tom is an Ocellated Wild Turkey.
	Disjunctive Syllogism
	D4
	



IMPORTANT :
For 304 - 486, you can check back the logical templates here if you find an example problematic: https://docs.google.com/spreadsheets/d/1nwrSel3_hXHKgAykjcbvR6CUIlDp_1nibPN4LjHJkgQ/edit?usp=sharing.


Mark a rule as “NA” if you are unsure which rule to use. 


Please think about the forms of the input premises and conclusions carefully. If the forms do not correspond to a rule in the instructions, then you should not use it without verifying it.
You can invent new rules yourselves. 
But please verify the correctness of the rules with the truth table calculator here or find other methods to verify it https://www.emathhelp.net/calculators/discrete-mathematics/truth-table-calculator/.




If the rule is not successfully verified, please do not use it. If it is successfully verified, you can add it to 2.s and use it. 


Do’s:
1. Write the inference rule used for each inference step.
2. Inference rules include (Please refer to this document: https://en.wikipedia.org/wiki/List_of_rules_of_inference#Rules_for_negations if you thin the inference rule needed are not included in this list):
   1. Modus Ponens: If today is Tuesday, then John will go to work. Today is Tuesday. Therefore, John will go to work.
   2. Modus Tollens: If I am the axe murderer, then I can use an axe.I cannot use an axe.
Therefore, I am not the axe murderer.
   3. Disjunctive syllogism: The breach is a safety violation, or it is not subject to fines. The breach is not a safety violation. Therefore, it is not subject to fines.
   4. Hypothetical syllogism: If A then B. If B then C. Therefore, if A then C. 
   5. Conjunction introduction: A. B. Therefore A and B. 
   6. Conjunction elimination: A and B. Therefore A.  
   7. Disjunction introduction 
   8. Negation introduction
   9. Universal instantiation: "All dogs are mammals. Fido is a dog. Therefore Fido is a mammal."
   10. Existential introduction. a did B. a is C. Therefore, someone that is C did B.
   11. Transposition: If A then B. Therefore, if not B then not A.
   12. Existential generalization: 
      1. "Rover loves to wag his tail. Therefore, something loves to wag its tail."
      2. "Alice made herself a cup of tea. Therefore, Alice made someone a cup of tea."
      3. "Alice made herself a cup of tea. Therefore, someone made someone a cup of tea."
   13. Double negation elimination. Not not A. Therefore A. 
   14. Double negation introduction. A. Therefore not not A. 
   15. Law of biconditional propositions. If A then B; if B then A. Therefore, A if and only if B.
   16. Material implication. If A then B. Therefore “not A or B” is true. 
   17. Barbara. All men are mortal. All Greeks are men. Therefore all Greeks are mortal. (Need to confirm: Is this the same as hypothetical syllogism?)
   18. Celarent.    No reptiles have fur. (MeP)  All snakes are reptiles. (SaM)∴ Some snakes have no fur. (SoP)
   19. UPDATE: Boolean identities


   20. UPDATE:There are some rules that might be needed in the proof procedure but that are hard to be derived. Theses rules do not have a commonly agreed name, we are listing these rules as below: 
      1. This is implicitly implied and no need to write as an inference step: ¬(a ⊕ b) is equivalent to (¬ a ∧ ¬b) ∨ (a∧b). 
      2. ANDEquivalent1: a → ¬b is equivalent to ¬(a∧b)
      3. XOR1: ¬(a ⊕ ¬b) is equivalent to (a ⊕ b)
      4. XOR2: (a ⊕ b) is equivalent to (¬a ⊕ ¬b)
      5. XOR3: not B xor B is always true. 
      6. XOR4: From (a ⊕ b), we know that a → ¬b.  
      7. XOR5: From ¬(a ⊕ b), we know that a → b.
      8. XOR6: From a → b and b → a, we know that ¬(a ⊕ b). 
      9. IMPAND1: From a->¬b， we know ¬(a∧b). 
      10. From ¬a->b， we cannot know ¬(a∧b). 
      11. XORUni1: From ∀x (C(x) → ¬A(x)), ∀x (A(x) ⊕ B(x)), we know that ∀x (C(x) → B(x)). 
      12. XORUni2: From ∀x (A(x) → B(x)), ∀x (A(x) ⊕ B(x)), we know that ∀x (B(x)).  
      13. XORUni3: From "∀x (A(x) ⊕ B(x))" and "∀x (A(x) → C(x))", we know that “∀x (C(x) ∨ B(x))” 
      14. OREquivalent1: (a∨b)∧(a∨¬b) is equivalent to a
      15. You can add more rules here that are needed when you are writing proofs. 
      16. ANDUni1: From “"∀x (A(x) → C(x))" and "A(paul) ∧ B(paul)”, we know that "C(paul) ∧ B(paul)". 
      17. ORUni1: From "∀x (A(x) ∨ B(x))" and "∀x (A(x) → C(x))", we know that “∀x (C(x) ∨ B(x))” 
      18. ORUni2: "∀x (A(x) → C(x))", "A(paul) ∨ B(paul)", we know that "C(paul) ∨ B(paul)". 
      19. ORUni3:  "∀x (¬C(x) → A(x))", "A(paul) ∨ B(paul)", we know that "¬C(paul) ∨ B(paul)". 
      20. ORUni4: From "∀x (A(x) → C(x))" and "∀x (B(x) → C(x))", we know that "∀x ((A(x) ∨ B(x)) → C(x))",
         1. Note: From "∀x (A(x) ⊕ B(x))" and "∀x (A(x) → C(x))", we cannot infer “∀x (C(x) ⊕ B(x))”. 
         2. Also note: From "∀x (A(x) → D(x))" and  "A(paul) ∨ B(paul) → C(paul)", we cannot infer "D(paul) ∨ B(paul) → C(paul)”
      21. ORUni5: From ∀x (C(x) → ¬A(x)), ∀x (A(x) ∨ B(x)), we know that ∀x (C(x) → B(x)). 
      22. Idempotent: A or A. Therefore, A.
      23. Iff introduction: If A, then B. If B, then A. Then, either both A and B or neither A nor B.
3. For complicated conclusions, sometimes proving part of them is sufficient. 
   1. A or B. A is true -> the conclusion is true.
   2. A -> B. A is false -> the conclusion is false. 
4. For conclusions with truth values of False, prove the opposite is True. (negation introduction https://en.wikipedia.org/wiki/Reductio_ad_absurdum. )
5. For conclusions with truth values of Unknown, no proof is needed.
6. Do a spelling check with Tools - Spelling check in Google sheet. 
7. For the sake of annotation purposes, either..or in any context is exclusive, or is inclusive. For example, if I can either sleep at home today or go to class, this means that I can choose to sleep at home, go to class, but not both. Whereas if I can I can drink soda or drink coffee, it means I can drink soda, coffee, or both. 
8. When we say that someone is not an energetic person or a sloth, this means that someone is neither an energetic person nor a sloth. 
9. ¬(Indian(jesse) ⊕ Human(jesse)) : Jessie is either Indian and human, or that he is neither Indian nor human. In several instances, this sentence is rendered as "Jessee is not either an Indian or a human." 




Proof consistency check:
1. Please involve at most two premises in one inference step. 
2. Be sure to write the conjunction introduction steps. 
3. Existential generalization check: Broadway Sheetmetals was a business owned by Edwin Smith, who was a rower. -> There was a business owned by a rower. There are two steps of existential generalization involved. Be sure to write both steps. 
4. Do not use derivations used for a previous conclusion in a new conclusion. If conclusion A uses certain inference steps of conclusion B you have written the proof for, be sure to copy those inference steps in the proof of conclusion A. 
5. Check for missing modus tollens steps. 
6. Note the difference between modus tollens and transposition.
7. Note the difference between hypothetical syllogism, modus ponens and universal instantiation. 
   1. Hypothetical syllogism should be easy to distinguish from the other two since hypothetical syllogism would involve two implications (->). Both the premises need to have implications in order to derive the conclusion
   2. Universal instantiation and modus pones both involve only one implication
   3. Universal instantiation involves the universal quantifier, you can check the FOL part if you are not sure if a statement involves the universal quantifier.
   4. Modus ponens does not involve the universal quantifier. 
8. Note: A(a) ⊕ B(a) imply A(a) ∨ B(a); A(a) ∨ B(a) cannot imply A(a) ⊕ B(a). 
9. Hypothetical syllogism instead of universal instantiation: If you have room for dessert, you have room for broccoli. Everyone at Luis's dinner party has room for dessert, including Luis. -> Everyone at Luis's dinner party has room for broccoli. 
∀x (A(x) → B(x)), ∀x (B(x) → C(x)), we can know ∀x (A(x) → C(x))


Error correction general guideline:
1. If the example is problematic, try to fix it.
   1. After fixing the example yourself, mark the example as orange.
   2. If you spent a significant amount of time on correcting one example, please mark it as "purple.
